Fast computation of eigenvalues of periodic CMV matrices

Periodic CMV matrices are unitary matrices that can be specified by $O(n)$ data. Their eigenvalues can be computed by standard methods, storing them as conventional matrices (using $O(n^{2})$ data) in $O(n^{3})$ time. Here a fast method that computes the eigenvalues in $O(n^{2})$ time (using $O(n)$ data) is presented.

==> random_feiscor_vs_matlab_eig.csv <==
n,runs,reps_min,reps_max,eig_reps_min,eig_reps_max,feiscor_total,matlab_eig,speedup,dev_max,dev_norm,dev_mean,unit_feiscor_max,unit_eig_max
10,10,100000,100000,100000,100000,1.55439522E-05,1.77982312E-05,1.14502611504428,1.75367831E-15,3.21795841E-15,8.91371926E-16,1.55431223E-16,1.29896094E-15
16,10,78125,78125,78125,78125,3.26544118E-05,3.99435661E-05,1.22322111709267,2.39759313E-15,4.42303571E-15,9.51590927E-16,1.55431223E-16,2.06501483E-15
24,10,34722,34722,34722,34722,6.34163522E-05,8.96822954E-05,1.41418249810166,2.40872993E-15,5.8343996E-15,1.03510208E-15,1.99840144E-16,2.07611706E-15
34,10,17301,17301,17301,17301,1.16684823E-04,1.87545268E-04,1.60728073353283,2.96296655E-15,7.79278705E-15,1.15524689E-15,2.10942375E-16,2.62012634E-15
52,10,7396,7396,7396,7396,2.49219106E-04,6.43694269E-04,2.58284478607963,4.60478009E-15,1.21350328E-14,1.40418303E-15,2.10942375E-16,4.29656311E-15
76,10,3462,3462,3462,3462,5.06316768E-04,2.42360412E-03,4.78673485095076,6.85761625E-15,2.24757853E-14,2.19605379E-15,2.22044605E-16,6.32827124E-15
114,10,1538,1538,1538,1538,1.08309292E-03,5.27313286E-03,4.86858769315772,7.71451874E-15,2.97623887E-14,2.4180988E-15,2.22044605E-16,7.39408534E-15
172,10,676,676,676,676,2.64401352E-03,1.56997429E-02,5.93784517750654,1.02137321E-14,5.08568036E-14,3.34720861E-15,2.22044605E-16,9.88098492E-15
256,10,305,305,305,305,5.81203141E-03,4.69719847E-02,8.08185320673011,1.32061124E-14,7.16551121E-14,3.87178472E-15,2.22044605E-16,1.27231559E-14
384,10,135,135,135,135,1.30419787E-02,9.73645382E-02,7.46547287508008,1.54068642E-14,1.02717578E-13,4.52112541E-15,2.22044605E-16,1.48436818E-14
576,10,60,60,60,60,2.89319845E-02,3.66838422E-01,12.6793383806769,3.32519149E-14,1.71595372E-13,6.05251522E-15,2.22044605E-16,3.25517391E-14
864,10,26,26,26,26,6.50840269E-02,7.679987E-01,11.8001103585679,4.12859721E-14,2.38480319E-13,6.96367772E-15,2.22044605E-16,4.01012556E-14
1296,10,11,11,11,11,1.45542973E-01,1.74057358E+00,11.9591728916567,3.85680319E-14,3.37424107E-13,8.20494066E-15,2.22044605E-16,3.79030141E-14
1944,10,5,5,5,5,3.2675761E-01,4.70674902E+00,14.4044052103331,4.05317474E-14,5.05366304E-13,1.01334593E-14,2.22044605E-16,3.88356014E-14
2916,10,2,2,2,2,7.34935385E-01,1.40675831E+01,19.1412516149294,4.3545457E-14,8.06610585E-13,1.30744819E-14,2.22044605E-16,4.03677092E-14
4374,10,1,1,1,1,1.65162336E+00,5.07395984E+01,30.721046697959,6.48938494E-14,1.32994266E-12,1.76512434E-14,2.22044605E-16,5.89750471E-14
5000,10,1,1,1,1,2.16194013E+00,7.31806068E+01,33.8495066604828,7.36744266E-14,1.61350999E-12,1.9944973E-14,2.22044605E-16,6.9577677E-14

